EigenMPC: An Eigenmanifold-Inspired Model-Predictive Control Framework for Exciting Efficient Oscillations in Mechanical Systems

This paper proposes a Nonlinear Model-Predictive Control (NMPC) method capable of finding and converging to energy-efficient regular oscillations, which require no control action to be sustained. The approach builds up on the recently developed Eigenmanifold theory, which defines the sets of line-shaped oscillations of a robot as an invariant two-dimensional submanifold of its state space. By defining the control problem as a nonlinear program (NLP), the controller is able to deal with constraints in the state and control variables and be energy-efficient not only in its final trajectory but also during the convergence phase. An initial implementation of this approach is proposed, analyzed, and tested in simulation.

==> reviews.txt <==
Review ID	Reviewer number	Comments to the author	Attachment
57401	7	
The paper is generally well-written and might be of interest. The
challenges to be addressed are clearly described and the contribution
is adequate. However, the readability of the paper should be
improved and the significance of the case study clarified. The double
pendulum is linked to robots, but it is anyhow narrow and its
limitations should be discussed and clarified. The notation is not
alwasy clear, especially in section II, and some of the symbols are not
defined or poorly defined (such as "x"). Section II.B would need to be
better described and the italic statement better motivated and written,
and its significance explained (it might remind the stability of
equilibrium points of nonlinear systems?). The definition of NMPC and
the background section dedicated to it needs to be revised. The
provided MPC problem formulation is one of the possible ones, it is the
standard formulation, and the receding horizon philosophy is not at all
mentioned, nor feasibility and stability properties mentioned. It seems
that NMPC is just about solving a problem in the form of (6), which is
not correct. Why is it defined as "adaptive"? Is there an adaptive law
to estimate some parameters (model or control related ones) or this
refers to the eigenmodes? And the Curved EigenMPC is thus not adaptive?
It would help clarify this, the storyline is unclear. 
 
57403	8	
This work investigates how to drive the mechanical systems to
pre-computed eigenmodes. Two MPC methods, Adaptive EigenMPC and Curved
EigenMPC, are developed to achieve this goal. Finally, a numerical
example is provided to evaluate the efficacy of the proposed method.
The topic of this work is interesting. However, there are still some
concerns to be considered at the current stage. 

1. In Section IV.A, the proposed EigenMPC algorithm is named
"adaptive". However, according to the formulated MPC optimization
problem, it is hard to understand why the proposed method is adaptive?
2. As mentioned in Section IV.B, the curved MPC method has better
robustness to the disturbance. The simulation results should be
provided to verify this claim. 
3. Since MPC is an optimization-based method, for the practical
implementation of the proposed strategy, it should guarantee that there
always exists a feasible solution for the MPC optimization problem. So
in the simulation, how do you guarantee the feasibility of the proposed
algorithms?
4. The computing time should be provided. The authors should provide
comments about the overall computational time and show that it is
compatible with the selected sampling time. 
 
57405	9	
The authors presented an EigneMPC framework where an MPC problem is
augmented with knowledge from the eigenmodes of the system. I find the
paper overall well-written and clear. But, I have some major concerns
about the approach.

1) The authors mentioned "e following NLP is
able to locally drive the system to a neighborhood of the
eigenmode associated with ES with a desired energy level
E_{ref}". Could the authors prove this statement? How do they know that
the MPC is recursively feasible? What about stability to the desired
mode?

2) The authors also stated: "the NLP with the following h_k
(and h_N modified accordingly) is able to locally drive the
system (2) to a neighborhood of that eigenmode". Again, how do they
know that this statement holds?

3) In general, I find the paper very clear in describing the method.
Basically, the authors are designing a standard MPC problem with a
tracking cost to an eigenmode. However, I do not see a formal analysis
of the method. What are the guarantees from this approach? I think that
a formal analysis is needed for publication on L-CSS (and some basic
analysis also for CDC) 
 
58043	11	
In this letter, a nonlinear model-predictive control method capable of
finding and converging to energy-efficient regular oscillations is
developed based on the eigenmanifold theory. The main contribution lies
in that the state/control constraints in the
eigenmanifold-stabilization can be easily handled by the proposed
EigenMPC method. Also, the proposed method demonstrates the potential
of searching energy-efficient trajectories online, and it may work
without previous computation of the eigenmanifold. Overall, the letter
is clearly written and contains some publishable results. There are
several issues that should be considered as follows:
1 The authors propose that both the final trajectory and the
convergence phase will be energy-efficient under the proposed NMPC
framework. However, this point is not convincingly demonstrated. The
authors may give a comparative experiment with the previous
eigenmanifold-stabilization controller, or give a more detailed
discussion about the energy efficiency of the convergence phase. 
2 The EigenMPC has the characteristic of converging to
oscillatory/periodic trajectories. This characteristic can be also
found in the economic MPC, where the periodic trajectory may have the
minimum cost. The authors may give a brief discussion about the
similarities and differences between the two methods.
3 The authors are suggested to state the implication of the stiffness
of the controller clearly.  
